Recursive multilevel trust region method with application to fully monolithic phase-field models of brittle fracture

The simulation of crack initiation and propagation in an elastic material is difficult, as crack paths with complex topologies have to be resolved. Phase-field approach allows to simulate crack behavior by circumventing the need to explicitly model crack paths. However, the underlying mathematical model gives rise to a non-convex constrained minimization problem. In this work, we propose a recursive multilevel trust region (RMTR) method to efficiently solve such a minimization problem. The RMTR method combines the global convergence property of the trust region method and the optimality of the multilevel method. The solution process is accelerated by employing level dependent objective functions, minimization of which provides correction to the original/fine-level problem. In the context of the phase-field fracture approach, it is challenging to design efficient level dependent objective functions as the underlying mathematical model relies on the mesh dependent parameters. We introduce level dependent objective functions that combine fine level description of the crack path with the coarse level discretization. The overall performance and the convergence properties of the proposed RMTR method are investigated by means of several numerical examples in three dimensions.

==> complexity.csv <==
dofs, time, optimal_time, serial_time
2484,0.135,0.135, 2.3135
15300,0.677294,0.8315, 20.192
105732,4.626618,5.7463, 121.685
782340,34.4303,42.5185,1257.607
6010884,244.745,326.6785,123452

==> conchoidal_first.csv <==
its, time
1.00, 1.00E-04
1.00, 2.00E-04
1.00, 3.00E-04
1.00, 4.00E-04
1.00, 5.00E-04
1.00, 6.00E-04
2.00, 7.00E-04
2.00, 8.00E-04
2.00, 9.00E-04
2.00, 1.00E-03
2.00, 1.10E-03
2.00, 1.20E-03
2.00, 1.30E-03
2.00, 1.40E-03
2.00, 1.50E-03
2.00, 1.60E-03
2.00, 1.70E-03
2.00, 1.80E-03
2.00, 1.90E-03
2.00, 2.00E-03
2.00, 2.10E-03
2.00, 2.20E-03
2.00, 2.30E-03
2.00, 2.40E-03
2.00, 2.50E-03
2.00, 2.60E-03
2.00, 2.70E-03
2.00, 2.80E-03
2.00, 2.90E-03
2.00, 3.00E-03
2.00, 3.10E-03
12.0, ,3.20E-03
12.00, 3.30E-03
11.0, 3.40E-03
2.00, 3.50E-03
2.00, 3.60E-03
2.00, 3.70E-03
2.00, 3.80E-03
2.00, 3.90E-03
2.00, 4.00E-03
2.00, 4.10E-03
2.00, 4.20E-03
2.00, 4.30E-03
2.00, 4.40E-03
2.00, 4.50E-03
2.00, 4.60E-03
2.00, 4.70E-03
2.00, 4.80E-03
2.00, 4.90E-03
2.00, 5.00E-03
1.00, 5.10E-03
1.00, 5.20E-03
1.00, 5.30E-03
1.00, 5.40E-03
1.00, 5.50E-03


==> conchoidal_galerkin.csv <==
its, time
2.000, 1.00E-04
2.000, 2.00E-04
2.000, 3.00E-04
2.000, 4.00E-04
2.000, 5.00E-04
2.000, 6.00E-04
2.000, 7.00E-04
2.000, 8.00E-04
2.000, 9.00E-04
2.000, 1.00E-03
2.000, 1.10E-03
2.000, 1.20E-03
2.000, 1.30E-03
2.000, 1.40E-03
2.000, 1.50E-03
2.000, 1.60E-03
3.000, 1.70E-03
2.000, 1.80E-03
2.000, 1.90E-03
2.000, 2.00E-03
2.000, 2.10E-03
2.000, 2.20E-03
2.000, 2.30E-03
2.000, 2.40E-03
2.000, 2.50E-03
2.000, 2.60E-03
2.000, 2.70E-03
2.000, 2.80E-03
2.000, 2.90E-03
2.000, 3.00E-03
3.000, 3.10E-03
16.00, 3.20E-03
1.000, 3.30E-03
20.000, 3.40E-03
1.000, 3.50E-03
1.000, 3.60E-03
1.000, 3.70E-03
1.000, 3.80E-03
1.000, 3.90E-03
1.000, 4.00E-03
1.000, 4.10E-03
1.000, 4.20E-03
1.000, 4.30E-03
1.000, 4.40E-03
1.000, 4.50E-03
1.000, 4.60E-03
1.000, 4.70E-03
1.000, 4.80E-03
1.000, 4.90E-03
1.000, 5.00E-03
1.000, 5.10E-03
1.000, 5.20E-03
1.000, 5.30E-03
1.000, 5.40E-03
1.000, 5.50E-03


==> conchoidal_mine.csv <==
its, time
1.00, 1.00E-04
1.00, 2.00E-04
1.00, 3.00E-04
1.00, 4.00E-04
1.00, 5.00E-04
2.00, 6.00E-04
2.00, 7.00E-04
2.00, 8.00E-04
2.00, 9.00E-04
2.00, 1.00E-03
2.00, 1.10E-03
2.00, 1.20E-03
2.00, 1.30E-03
2.00, 1.40E-03
2.00, 1.50E-03
2.00, 1.60E-03
2.00, 1.70E-03
2.00, 1.80E-03
2.00, 1.90E-03
2.00, 2.00E-03
2.00, 2.10E-03
2.00, 2.20E-03
2.00, 2.30E-03
2.00, 2.40E-03
2.00, 2.50E-03
2.00, 2.60E-03
2.00, 2.70E-03
2.00, 2.80E-03
2.00, 2.90E-03
2.00, 3.00E-03
2.00, 3.10E-03
8.0, 3.20E-03
1.00, 3.30E-03
7.00, 3.40E-03
1.00, 3.50E-03
1.00, 3.60E-03
1.00, 3.70E-03
1.00, 3.80E-03
1.00, 3.90E-03
1.00, 4.00E-03
1.00, 4.10E-03
1.00, 4.20E-03
1.00, 4.30E-03
1.00, 4.40E-03
1.00, 4.50E-03
1.00, 4.60E-03
1.00, 4.70E-03
1.00, 4.80E-03
1.00, 4.90E-03
1.00, 5.00E-03
1.00, 5.10E-03
1.00, 5.20E-03
1.00, 5.30E-03
1.00, 5.40E-03
1.00, 5.50E-03


==> conchoidal_second.csv <==
its, time
1.0, 1.00E-04
1.0, 2.00E-04
1.0, 3.00E-04
1.0, 4.00E-04
1.0, 5.00E-04
2.0, 6.00E-04
2.0, 7.00E-04
2.0, 8.00E-04
2.0, 9.00E-04
2.0, 1.00E-03
2.0, 1.10E-03
2.0, 1.20E-03
2.0, 1.30E-03
2.0, 1.40E-03
2.0, 1.50E-03
2.0, 1.60E-03
2.0, 1.70E-03
2.0, 1.80E-03
2.0, 1.90E-03
2.0, 2.00E-03
2.0, 2.10E-03
2.0, 2.20E-03
2.0, 2.30E-03
2.0, 2.40E-03
2.0, 2.50E-03
2.0, 2.60E-03
2.0, 2.70E-03
2.0, 2.80E-03
2.0, 2.90E-03
2.0, 3.00E-03
2.0, 3.10E-03
14., ,3.20E-03
3.0, 3.30E-03
7.0, 3.40E-03
1.0, 3.50E-03
1.0, 3.60E-03
1.0, 3.70E-03
1.0, 3.80E-03
1.0, 3.90E-03
1.0, 4.00E-03
1.0, 4.10E-03
1.0, 4.20E-03
1.0, 4.30E-03
1.0, 4.40E-03
1.0, 4.50E-03
1.0, 4.60E-03
1.0, 4.70E-03
1.0, 4.80E-03
1.0, 4.90E-03
1.0, 5.00E-03
1.0, 5.10E-03
1.0, 5.20E-03
1.0, 5.30E-03
1.0, 5.40E-03
1.0, 5.50E-03


==> conchoidal_tr.csv <==
its,time
6.0E+00,1E-04
4.0E+00,2E-04
4.0E+00,3E-04
4.0E+00,4E-04
4.0E+00,5E-04
6.0E+00,6E-04
6.0E+00,7E-04
6.0E+00,8E-04
6.0E+00,9E-04
4.0E+00,1E-03
6.0E+00,1.1E-03
4.5E+00,1.2E-03
6.0E+00,1.3E-03
5.0E+00,1.4E-03
6.0E+00,1.5E-03
4.0E+00,1.6E-03
6.0E+00,1.7E-03
6.0E+00,1.8E-03
4.5E+00,1.9E-03
6.0E+00,2E-03
4.0E+00,2.1E-03
6.0E+00,2.2E-03
4.5E+00,2.3E-03
6.0E+00,2.4E-03
4.0E+00,2.5E-03
6.0E+00,2.6E-03
4.0E+00,2.7E-03
6.0E+00,2.8E-03
6.0E+00,2.9E-03
6.0E+00,3E-03
6.0E+00,3.1E-03
6.6E+01,3.2E-03
4.0E+00,3.3E-03
4.5E+01,3.4E-03
4.0E+00,3.5E-03
4.0E+00,3.6E-03
4.0E+00,3.7E-03
4.0E+00,3.8E-03
4.0E+00,3.9E-03
4.0E+00,4E-03
4.0E+00,4.1E-03
4.0E+00,4.2E-03
4.0E+00,4.3E-03
4.0E+00,4.4E-03
4.0E+00,4.5E-03
5E+00,4.6E-03
5E+00,4.7E-03
5E+00,4.8E-03
5E+00,4.9E-03
5E+00,5E-03
5E+00,5.1E-03
4E+00,5.2E-03
4E+00,5.3E-03
4E+00,5.4E-03
4E+00,5.5E-03

==> conchoidal_tr0.csv <==
num_its,it_successful,time
3.000000,2.000000,2.458108
2.000000,1.000000,1.419747
2.000000,1.000000,1.242232
2.000000,1.000000,1.113272
3.000000,2.000000,3.441795
3.000000,2.000000,2.933337
3.000000,2.000000,4.051733
3.000000,2.000000,5.230358
3.000000,2.000000,3.536729
3.000000,2.000000,0.962319
3.000000,2.000000,2.151916
3.000000,2.000000,3.141348
3.000000,2.000000,3.124060
3.000000,2.000000,1.551506
3.000000,2.000000,3.228589
3.000000,2.000000,3.656085
3.000000,2.000000,2.370540
3.000000,2.000000,1.499044
3.000000,2.000000,1.908961
3.000000,2.000000,2.294528
3.000000,2.000000,3.251796
3.000000,2.000000,3.713226
3.000000,2.000000,2.425741
3.000000,2.000000,2.674356
3.000000,2.000000,2.412123
3.000000,2.000000,3.452242
3.000000,2.000000,3.240194
3.000000,2.000000,3.463889
3.000000,2.000000,2.446980
3.000000,2.000000,4.932342
3.000000,2.000000,3.222774
3.000000,2.000000,2.919029
3.000000,2.000000,3.480368
3.000000,2.000000,3.657225
3.000000,2.000000,3.074512
3.000000,2.000000,2.887455
3.000000,2.000000,3.077228
3.000000,2.000000,3.955171
3.000000,2.000000,4.363266
3.000000,2.000000,4.900075
3.000000,2.000000,3.475636
3.000000,2.000000,3.604383
3.000000,2.000000,3.823843
3.000000,2.000000,3.314187
3.000000,2.000000,3.199755
3.000000,2.000000,3.276427
3.000000,2.000000,3.080609
3.000000,2.000000,2.886666
3.000000,2.000000,4.957403
3.000000,2.000000,3.238403
3.000000,2.000000,1.992781
3.000000,2.000000,2.611069
3.000000,2.000000,4.581787
3.000000,2.000000,3.222446
3.000000,2.000000,2.741195


==> conchoidal_tr1.csv <==
num_its,it_successful,time
3.000000,2.000000,2.560747
3.000000,2.000000,1.221230
3.000000,2.000000,2.528025
3.000000,2.000000,2.180403
3.000000,2.000000,2.444593
3.000000,2.000000,3.149448
3.000000,2.000000,2.038933
3.000000,2.000000,2.356035
3.000000,2.000000,3.355903
3.000000,2.000000,3.102915
3.000000,2.000000,4.281288
3.000000,2.000000,3.999888
3.000000,2.000000,4.041774
3.000000,2.000000,4.026007
3.000000,2.000000,3.419504
3.000000,2.000000,2.895560
3.000000,2.000000,2.979041
3.000000,2.000000,3.865514
3.000000,2.000000,2.458822
3.000000,2.000000,3.114330
3.000000,2.000000,4.227971
3.000000,2.000000,1.984991
3.000000,2.000000,2.713043
3.000000,2.000000,2.423483
3.000000,2.000000,2.048505
3.000000,2.000000,2.326104
3.000000,2.000000,2.837204
3.000000,2.000000,2.663859
3.000000,2.000000,1.362900
3.000000,2.000000,1.045294
3.000000,2.000000,2.819633
3.000000,2.000000,3.158409
3.000000,2.000000,2.805472
4.000000,3.000000,4.209849
4.000000,3.000000,4.412683
4.000000,3.000000,2.895757
4.000000,3.000000,4.156450
5.000000,4.000000,4.482155
5.000000,4.000000,5.903816
5.000000,4.000000,4.072611
5.000000,4.000000,5.783831
4.000000,3.000000,2.674393
10.000000,9.000000,10.483239
3.000000,2.000000,2.663673
3.000000,2.000000,4.062047
3.000000,2.000000,2.509489
3.000000,2.000000,3.873835
3.000000,2.000000,2.649808
3.000000,2.000000,1.591739
3.000000,2.000000,1.513968
3.000000,2.000000,2.951737
3.000000,2.000000,1.963768
3.000000,2.000000,2.268876
3.000000,2.000000,2.216793
3.000000,2.000000,3.491043


==> conchoidal_tr2.csv <==
num_its,it_successful,time
3.000000,2.000000,12.015930
3.000000,2.000000,12.562173
3.000000,2.000000,11.651510
3.000000,2.000000,11.505401
3.000000,2.000000,11.366845
3.000000,2.000000,13.452276
3.000000,2.000000,10.757348
3.000000,2.000000,15.517480
3.000000,2.000000,12.282927
3.000000,2.000000,13.503757
3.000000,2.000000,14.043099
3.000000,2.000000,10.162251
3.000000,2.000000,12.359841
3.000000,2.000000,15.520971
3.000000,2.000000,14.431469
3.000000,2.000000,12.962700
3.000000,2.000000,10.859241
3.000000,2.000000,14.421466
3.000000,2.000000,10.278494
3.000000,2.000000,10.873669
3.000000,2.000000,9.382438
3.000000,2.000000,12.222262
3.000000,2.000000,10.646056
3.000000,2.000000,10.917761
3.000000,2.000000,12.194430
3.000000,2.000000,12.590058
3.000000,2.000000,11.840121
3.000000,2.000000,12.086876
3.000000,2.000000,11.725463
3.000000,2.000000,12.547062
3.000000,2.000000,12.687693
4.000000,3.000000,18.714590
5.000000,4.000000,22.892085
18.000000,17.000000,90.752311
3.000000,2.000000,10.327463
4.000000,3.000000,15.014139
3.000000,2.000000,12.075477
3.000000,2.000000,12.497917
4.000000,3.000000,14.767751
3.000000,2.000000,10.599881
3.000000,2.000000,12.246724
6.000000,5.000000,27.575644
19.000000,17.000000,89.318545
3.000000,2.000000,12.965977
3.000000,2.000000,11.243151
3.000000,2.000000,13.459564
3.000000,2.000000,10.943532
3.000000,2.000000,13.118535
3.000000,2.000000,11.186613
3.000000,2.000000,11.097716
3.000000,2.000000,9.389999
3.000000,2.000000,12.189455
3.000000,2.000000,12.506743
3.000000,2.000000,13.774052
3.000000,2.000000,12.199917


==> conchoidal_tr3.csv <==
its, time
3.000, 1.00E-04
3.000, 2.00E-04
3.000, 3.00E-04
3.000, 4.00E-04
3.000, 5.00E-04
3.000, 6.00E-04
3.000, 7.00E-04
3.000, 8.00E-04
3.000, 9.00E-04
3.000, 1.00E-03
3.000, 1.10E-03
3.000, 1.20E-03
3.000, 1.30E-03
3.000, 1.40E-03
4.000, 1.50E-03
3.000, 1.60E-03
4.000, 1.70E-03
3.000, 1.80E-03
4.000, 1.90E-03
3.000, 2.00E-03
4.000, 2.10E-03
4.000, 2.20E-03
4.000, 2.30E-03
4.000, 2.40E-03
4.000, 2.50E-03
4.000, 2.60E-03
4.000, 2.70E-03
4.000, 2.80E-03
4.000, 2.90E-03
4.000, 3.00E-03
4.000, 3.10E-03
45.00, 3.20E-03
3.000, 3.30E-03
3.000, 3.40E-03
3.000, 3.50E-03
3.000, 3.60E-03
3.000, 3.70E-03
3.000, 3.80E-03
3.000, 3.90E-03
3.000, 4.00E-03
3.000, 4.10E-03
3.000, 4.20E-03
3.000, 4.30E-03
3.000, 4.40E-03
3.000, 4.50E-03
3.000, 4.60E-03
3.000, 4.70E-03
3.000, 4.80E-03
3.000, 4.90E-03
3.000, 5.00E-03
3.000, 5.10E-03
3.000, 5.20E-03
3.000, 5.30E-03
3.000, 5.40E-03
3.000, 5.50E-03


==> conchoidal_tr3_2.csv <==
num_its,it_successful,time
3.000000,2.000000,152.518060
3.000000,2.000000,140.775606
3.000000,2.000000,153.103235
3.000000,2.000000,144.437019
3.000000,2.000000,154.439994
3.000000,2.000000,147.179196
3.000000,2.000000,144.579906
3.000000,2.000000,146.981611
3.000000,2.000000,144.226890
3.000000,2.000000,149.625883
3.000000,2.000000,148.974368
3.000000,2.000000,146.379726
3.000000,2.000000,148.266743
3.000000,2.000000,143.274858
4.000000,3.000000,219.172226
3.000000,2.000000,145.102612
4.000000,3.000000,216.856277
3.000000,2.000000,144.975788
4.000000,3.000000,223.835485
3.000000,2.000000,149.538905
4.000000,3.000000,216.514639
4.000000,3.000000,222.293465
4.000000,3.000000,229.111402
4.000000,3.000000,224.362048
4.000000,3.000000,218.651301
4.000000,3.000000,220.884583
4.000000,3.000000,213.161973
4.000000,3.000000,223.037670
4.000000,3.000000,221.980295
4.000000,3.000000,217.601533
4.000000,3.000000,213.419111
45.000000,44.000000,3291.204280
3.000000,2.000000,159.563279
3.000000,2.000000,153.171181
3.000000,2.000000,153.833353
3.000000,2.000000,153.754930
3.000000,2.000000,160.891310
3.000000,2.000000,158.801678
3.000000,2.000000,154.443965
3.000000,2.000000,158.123682
3.000000,2.000000,149.128385
3.000000,2.000000,154.030816
3.000000,2.000000,153.851110
3.000000,2.000000,154.550884
3.000000,2.000000,151.689394
3.000000,2.000000,156.681304
3.000000,2.000000,153.998487
3.000000,2.000000,159.286316
3.000000,2.000000,157.716656
3.000000,2.000000,156.758228
3.000000,2.000000,155.147118
3.000000,2.000000,162.630571
3.000000,2.000000,154.049589
3.000000,2.000000,151.489545
3.000000,2.000000,154.135350


==> mixed_2grid.csv <==
its, time
1.0000, 1.00E-04
1.0000, 2.00E-04
1.0000, 3.00E-04
1.0000, 4.00E-04
1.0000, 5.00E-04
1.0000, 6.00E-04
1.0000, 7.00E-04
1.0000, 8.00E-04
1.0000, 9.00E-04
1.0000, 1.00E-03
1.0000, 1.10E-03
1.0000, 1.20E-03
1.0000, 1.30E-03
1.0000, 1.40E-03
1.0000, 1.50E-03
1.0000, 1.60E-03
1.0000, 1.70E-03
1.0000, 1.80E-03
1.0000, 1.90E-03
1.0000, 2.00E-03
1.0000, 2.10E-03
1.0000, 2.20E-03
1.0000, 2.30E-03
1.0000, 2.40E-03
20.000, 2.50E-03
9.0000, 2.60E-03
12.000, 2.70E-03
6.0000, 2.80E-03
2.0000, 2.90E-03
2.0000, 3.00E-03
9.0000, 3.10E-03
3.0000, 3.20E-03
2.0000, 3.30E-03
2.0000, 3.40E-03
4.0000, 3.50E-03
3.0000, 3.60E-03
15.000, 3.70E-03
2.0000, 3.80E-03
15.000, 3.90E-03
3.0000, 4.00E-03
8.0000, 4.10E-03
3.0000, 4.20E-03
2.0000, 4.30E-03
66.000, 4.40E-03
17.000, 4.50E-03
2.0000, 4.60E-03
13.000, 4.70E-03
2.0000, 4.80E-03
5.0000, 4.90E-03
20.000, 5.00E-03
2.0000, 5.10E-03
23.000, 5.20E-03
23.000, 5.30E-03
2.0000, 5.40E-03
17.000, 5.50E-03
11.000, 5.60E-03
3.0000, 5.70E-03
2.0000, 5.80E-03
12.000, 5.90E-03
38.000, 6.00E-03
28.000, 6.10E-03
19.000, 6.20E-03
18.000, 6.30E-03
22.000, 6.40E-03
29.000, 6.50E-03
32.000, 6.60E-03
52.000, 6.70E-03
128.00, 6.80E-03
27.000, 6.90E-03
26.000, 7.00E-03
35.000, 7.10E-03
28.000, 7.20E-03
45.000, 7.30E-03
82.000, 7.40E-03
147.00, 7.50E-03
56.000, 7.60E-03
37.000, 7.70E-03
59.000, 7.80E-03
187.00, 7.90E-03
99.00, 8.00E-03
112.00, 8.10E-03
93.000, 8.20E-03
95.000, 8.30E-03
110.00, 8.40E-03
5.0000, 8.50E-03
111.00, 8.60E-03
108.00, 8.70E-03
104.00, 8.80E-03
2.0000, 8.90E-03
110.00, 9.00E-03

==> mixed_3grid.csv <==
its, time
1.0000, 1.00E-04
1.0000, 2.00E-04
1.0000, 3.00E-04
1.0000, 4.00E-04
1.0000, 5.00E-04
1.0000, 6.00E-04
1.0000, 7.00E-04
1.0000, 8.00E-04
1.0000, 9.00E-04
1.0000, 1.00E-03
1.0000, 1.10E-03
1.0000, 1.20E-03
1.0000, 1.30E-03
1.0000, 1.40E-03
1.0000, 1.50E-03
1.0000, 1.60E-03
1.0000, 1.70E-03
1.0000, 1.80E-03
2.0000, 1.90E-03
2.0000, 2.00E-03
2.0000, 2.10E-03
2.0000, 2.20E-03
2.0000, 2.30E-03
2.0000, 2.40E-03
129.00, 2.50E-03
19.000, 2.60E-03
23.000, 2.70E-03
27.000, 2.80E-03
24.000, 2.90E-03
21.000, 3.00E-03
91.000, 3.10E-03
47.000, 3.20E-03
8.0000, 3.30E-03
11.000, 3.40E-03
20.000, 3.50E-03
71.000, 3.60E-03
21.000, 3.70E-03
99.000, 3.80E-03
55.000, 3.90E-03
31.000, 4.00E-03
148.00, 4.10E-03
47.000, 4.20E-03
83.000, 4.30E-03
167.00, 4.40E-03
56.000, 4.50E-03
51.000, 4.60E-03
91.000, 4.70E-03
34.000, 4.80E-03
301.00, 4.90E-03
401.00, 5.00E-03
38.000, 5.10E-03
82.000, 5.20E-03
72.000, 5.30E-03
1001.0, 5.40E-03
56.000, 5.50E-03


==> mixed_4grid.csv <==
its, time
1.000, 1.00E-04
1.000, 2.00E-04
1.000, 3.00E-04
1.000, 4.00E-04
2.000, 5.00E-04
2.000, 6.00E-04
2.000, 7.00E-04
2.000, 8.00E-04
2.000, 9.00E-04
2.000, 1.00E-03
2.000, 1.10E-03
2.000, 1.20E-03
2.000, 1.30E-03
2.000, 1.40E-03
2.000, 1.50E-03
2.000, 1.60E-03
2.000, 1.70E-03
2.000, 1.80E-03
2.000, 1.90E-03
2.000, 2.00E-03
2.000, 2.10E-03
2.000, 2.20E-03
2.000, 2.30E-03
2.000, 2.40E-03
39.00, 2.50E-03
7.000, 2.60E-03
6.000, 2.70E-03
4.000, 2.80E-03
4.000, 2.90E-03
4.000, 3.00E-03
3.000, 3.10E-03
3.000, 3.20E-03
3.000, 3.30E-03
4.000, 3.40E-03
3.000, 3.50E-03
3.000, 3.60E-03
6.000, 3.70E-03


==> mixed_first.csv <==
its, time
1,1.000E-04
1,2.000E-04
1,3.000E-04
1,4.000E-04
1,5.000E-04
1,6.000E-04
1,7.000E-04
1,8.000E-04
1,9.000E-04
1,1.000E-03
1,1.100E-03
1,1.200E-03
1,1.300E-03
1,1.400E-03
1,1.500E-03
1,1.600E-03
1,1.700E-03
1,1.800E-03
1,1.900E-03
1,2.000E-03
1,2.100E-03
2,2.200E-03
2,2.300E-03
2,2.400E-03
59,2.500E-03
13,2.600E-03
66,2.700E-03
5,2.800E-03
6,2.900E-03
16,3.000E-03
10,3.100E-03
6,3.200E-03
4,3.300E-03
4,3.400E-03
13,3.500E-03
53,3.600E-03
63,3.700E-03
16,3.800E-03
21,3.900E-03
5,4.000E-03
55,4.100E-03
7,4.200E-03
203,4.300E-03
173,4.400E-03
63,4.500E-03
118,4.600E-03
104,4.700E-03
24,4.800E-03
5,4.900E-03
60,5.000E-03
197,5.100E-03
9,5.200E-03
168,5.300E-03
313,5.400E-03
431,5.500E-03
197,5.600E-03
200,5.700E-03
427,5.800E-03
258,5.900E-03
172,6.000E-03
258,6.100E-03
197,6.200E-03
114,6.300E-03
145,6.400E-03
273,6.500E-03
305,6.600E-03
130,6.700E-03
398,6.800E-03
240,6.900E-03
230,7.000E-03
232,7.100E-03
120,7.200E-03
315,7.300E-03
185,7.400E-03
200,7.500E-03
150,7.600E-03
512,7.700E-03
213,7.800E-03
337,7.900E-03
141,8.000E-03
56,8.100E-03
235,8.200E-03
204,8.300E-03
120,8.400E-03
182,8.500E-03
389,8.600E-03
253,8.700E-03
205,8.800E-03
174,8.900E-03
316,9.000E-03

==> mixed_galerkin.csv <==
its, time
1,0.0001
1,0.0002
1,0.0003
1,0.0004
2,0.0005
2,0.0006
2,0.0007
2,0.0008
2,0.0009
2,0.001
2,0.0011
2,0.0012
2,0.0013
2,0.0014
2,0.0015
2,0.0016
2,0.0017
2,0.0018
2,0.0019
2,0.002
2,0.0021
2,0.0022
2,0.0023
2,0.0024
39,0.0025
7,0.0026
6,0.0027
4,0.0028
4,0.0029
4,0.003
3,0.0031
3,0.0032
3,0.0033
10,0.0034
3,0.0035
20,0.0036
3,0.0037
3,0.0038
3,0.0039
8,0.004
3,0.0041
3,0.0042
3,0.0043
110,0.0044
13,0.0045
43,0.0046
25,0.0047
14,0.0048
23,0.0049
33,0.005
14,0.0051
77,0.0052
3,0.0053
3,0.0054
7,0.0055
3,0.0056
4,0.0057
4,0.0058
3,0.0059
105,0.006
123,0.0061
149,0.0062
121,0.0063
88,0.0064
81,0.0065
125,0.0066
132,0.0067
125,0.0068
74,0.0069
119,0.007
94,0.0071
119,0.0072
126,0.0073
54,0.0074
92,0.0075
157,0.0076
24,0.0077
124,0.0078
155,0.0079
51,0.008
32,0.0081
104,0.0082
67,0.0083
123,0.0084
33,0.0085
95,0.0086
102,0.0087
91,0.0088
77,0.0089
210,0.009

==> mixed_mine.csv <==
its,time
1,0.000100
1,0.000200
1,0.000300
1,0.000400
1,0.000500
1,0.000600
1,0.000700
1,0.000800
1,0.000900
1,0.001000
1,0.001100
1,0.001200
1,0.001300
1,0.001400
1,0.001500
1,0.001600
1,0.001700
1,0.001800
1,0.001900
1,0.002000
2,0.002100
2,0.002200
2,0.002300
2,0.002400
17,0.002500
11,0.002600
9,0.002700
8,0.002800
6,0.002900
7,0.003000
4,0.003100
4,0.003200
4,0.003300
8,0.003400
4,0.003500
4,0.003600
4,0.003700
5,0.003800
5,0.003900
5,0.004000
3,0.004100
3,0.004200
3,0.004300
4,0.004400
14,0.004500
13,0.004600
4,0.004700
35,0.004800
4,0.004900
42,0.005000
3,0.005100
47,0.005200
30,0.005300
45,0.005400
47,0.005500
7,0.005600
3,0.005700
4,0.005800
4,0.005900
3,0.006000
32,0.006100
3,0.006200
42,0.006300
7,0.006400
3,0.006500
44,0.006600
59,0.006700
3,0.006800
85,0.006900
4,0.007000
69,0.007100
76,0.007200
6,0.007300
57,0.007400
4,0.007500
4,0.007600
61,0.007700
58,0.007800
83,0.007900
47,0.008000
52,0.008100
5,0.008200
45,0.008300
42,0.008400
3,0.008500
5,0.008600
3,0.008700
3,0.008800
42,0.008900
4,0.009000

==> mixed_second.csv <==
its, time
1.000, 0.000100
1.000, 0.000200
1.000, 0.000300
1.000, 0.000400
1.000, 0.000500
1.000, 0.000600
1.000, 0.000700
1.000, 0.000800
1.000, 0.000900
1.000, 0.001000
1.000, 0.001100
1.000, 0.001200
1.000, 0.001300
1.000, 0.001400
1.000, 0.001500
1.000, 0.001600
1.000, 0.001700
1.000, 0.001800
1.000, 0.001900
1.000, 0.002000
2.000, 0.002100
2.000, 0.002200
2.000, 0.002300
2.000, 0.002400
30.00, 0.002500
5.000, 0.002600
5.000, 0.002700
5.000, 0.002800
3.000, 0.002900
7.000, 0.003000
3.000, 0.003100
4.000, 0.003200
7.000, 0.003300
3.000, 0.003400
4.000, 0.003500
6.000, 0.003600
3.000, 0.003700
24.00, 0.003800
3.000, 0.003900
6.000, 0.004000
5.000, 0.004100
5.000, 0.004200
3.000, 0.004300
7.000, 0.004400
4.000, 0.004500
4.000, 0.004600
3.000, 0.004700
6.000, 0.004800
95.00, 0.004900
18.00, 0.005000
4.000, 0.005100
5.000, 0.005200
100.0, 0.005300
4.000, 0.005400
95.00, 0.005500
6.000, 0.005600
92.00, 0.005700
87.00, 0.005800
4.000, 0.005900
4.000, 0.006000
91.00, 0.006100
129.0, 0.006200
101.0, 0.006300
58.00, 0.006400
109.0, 0.006500
120.0, 0.006600
3.000, 0.006700
110.0, 0.006800
4.000, 0.006900
96.00, 0.007000
90.00, 0.007100
19.00, 0.007200
126.0, 0.007300
74.00, 0.007400
82.00, 0.007500
127.0, 0.007600
4.000, 0.007700
84.00, 0.007800
135.0, 0.007900
5.000, 0.008000
3.000, 0.008100
94.00, 0.008200
81.00, 0.008300
103.0, 0.008400
3.000, 0.008500
84.00, 0.008600
90.00, 0.008700
77.00, 0.008800
67.00, 0.008900
125.00, 0.009000


==> mixed_tr.csv <==
its, time
3.0000, 1.00E-04
3.0000, 2.00E-04
3.0000, 3.00E-04
3.0000, 4.00E-04
3.0000, 5.00E-04
3.0000, 6.00E-04
3.0000, 7.00E-04
3.0000, 8.00E-04
3.0000, 9.00E-04
3.0000, 1.00E-03
3.0000, 1.10E-03
3.0000, 1.20E-03
4.0000, 1.30E-03
3.0000, 1.40E-03
3.0000, 1.50E-03
3.0000, 1.60E-03
3.0000, 1.70E-03
3.0000, 1.80E-03
3.0000, 1.90E-03
4.0000, 2.00E-03
113.00, 2.10E-03
1002.0, 2.20E-03
302.00, 2.30E-03
680.0, 2.40E-03
140.00, 2.50E-03
5002.0, 2.60E-03
3002.0, 0.002700
10002.0, 0.002800


==> mixed_tr0.csv <==
its,time
3,1.00E-04
3,2.00E-04
3,3.00E-04
3,4.00E-04
3,5.00E-04
3,6.00E-04
3,7.00E-04
3,8.00E-04
3,9.00E-04
3,1.00E-03
3,1.10E-03
3,1.20E-03
3,1.30E-03
3,1.40E-03
3,1.50E-03
3,1.60E-03
3,1.70E-03
4,1.80E-03
5,1.90E-03
12,2.00E-03
4,2.10E-03
4,2.20E-03
3,2.30E-03
3,2.40E-03
3,2.50E-03
3,2.60E-03
3,2.70E-03
3,2.80E-03
3,2.90E-03
3,3.00E-03
3,3.10E-03
3,3.20E-03
3,3.30E-03
3,3.40E-03
3,3.50E-03
3,3.60E-03
3,3.70E-03
3,3.80E-03
3,3.90E-03
4,4.00E-03
5,4.10E-03
134,4.20E-03
103,4.30E-03
43,4.40E-03
118,4.50E-03
473,4.60E-03
52,4.70E-03
314,4.80E-03
3212,4.90E-03
2051,5.00E-03
2372,5.10E-03
3202,5.20E-03

==> mixed_tr2.csv <==
its, time
3.0000, 1.00E-04
3.0000, 2.00E-04
4.0000, 3.00E-04
4.0000, 4.00E-04
4.0000, 5.00E-04
4.0000, 6.00E-04
4.0000, 7.00E-04
4.0000, 8.00E-04
4.0000, 9.00E-04
4.0000, 1.00E-03
4.0000, 1.10E-03
4.0000, 1.20E-03
4.0000, 1.30E-03
4.0000, 1.40E-03
4.0000, 1.50E-03
4.0000, 1.60E-03
4.0000, 1.70E-03
4.0000, 1.80E-03
5.0000, 1.90E-03
5.0000, 2.00E-03
5.0000, 2.10E-03
5.0000, 2.20E-03
5.0000, 2.30E-03
5.0000, 2.40E-03
5002.0, 2.50E-03

==> pressure_2grid.csv <==
its, time
2.00, 1
1.00, 2
1.00, 3
13.0, 4
3.00, 5
2.00, 6
1.00, 7
7.00, 8
1.00, 9
1.00, 10
2.00, 11
1.00, 12
2.00, 13
1.00, 14
2.00, 15


==> pressure_4grid.csv <==
its, time
3.00,1
1.00,2
1.00,3
5.00,4
8.00,5
1.00,6
14.0,7
1.00,8
1.00,9
16.0,10
13.00,11
14.00,12
4.00,13
3.00,14
3.00,15


==> pressure_first.csv <==
its, time
51.0,  1
71.0,  2
31.0,  3
61.0,  4
84.0,  5
110.0,  6
83.0,  7
96.0,  8
151.0,  9
121.0,  10
131.0,  11
103.0, 12
96.0, 13
82.0, 14
95.0,  15

==> pressure_galerkin.csv <==
its, time
3.00, 1
1.00, 2
12.0, 3
5.00, 4
1.00, 5
1.00, 6
12.0, 7
3.00, 8
10.0, 9
12.0, 10
38.000,   11
39.000,  12
53.000, 13
43.000, 14
28.000,  15

==> pressure_galerkin2.csv <==
v_cycles,time
3.000000,72.575327
1.000000,46.878469
1.000000,45.718448
12.000000,164.345069
5.000000,98.575195
1.000000,47.137861
1.000000,46.557945
1.000000,47.613987
1.000000,46.701207
12.000000,160.869832
3.000000,43.645408
1.000000,5.204643
1.000000,5.245330
1.000000,5.223379
1.000000,5.212365
1.000000,5.035157
1.000000,4.783023
1.000000,13.021628
1.000000,4.956721
2.000000,17.056833
1.000000,4.988163
2.000000,17.442391
1.000000,5.023262
2.000000,18.356626
1.000000,5.009801
6.000000,76.247142
1.000000,5.836039
4.000000,43.670165
1.000000,5.063605
81.000000,1138.570600
18.000000,317.655483
15.000000,265.261940
11.000000,200.745827
16.000000,285.111806
12.000000,221.962573
12.000000,222.208989
17.000000,296.691925
11.000000,201.102925
9.000000,169.225767
12.000000,218.271997
8.000000,154.347867
8.000000,154.801013
9.000000,166.091280
30.000000,479.160144
1.000000,44.846490
1.000000,47.169634
1.000000,45.843110
1.000000,47.657706
1.000000,44.660247
1.000000,45.822911


==> pressure_mine.csv <==
its, time
3.00000,  1
1.00000,  2
1.00000,  3
9.00000,  4
2.00000,  5
1.00000,   6
1.00000,  7
2.00000,  8
2.00000,   9
5.00000,   10
4.00000,   11
6.00000,  12
4.00000, 13
6.0000, 14
2.00000,  15


==> pressure_second.csv <==
its, time
3.0000,  1
13.000,  2
8.0000,  3
4.0000,  4
2.0000,  5
2.0000,   6
2.0000,  7
1.0000,  8
6.0000,   9
14.000,   10
12.0, 11
7.0, 12
8.0, 13
18.0, 14
4.00, 15

==> pressure_tr.csv <==
its,time
9,1.00E+00
17.0, 2.00E+00
17.0, 3.00E+00
60.0, 4.00E+00
17.0, 5.00E+00
17.0, 6.00E+00
15.0, 7.00E+00
279.0, 8.00E+00
84.0, 9.00E+00
68.0, 1.00E+01
477.0, 1.10E+01
104.0, 1.20E+01
268.0, 1.30E+01
110.0, 1.40E+01
65.0, 1.50E+01


==> pressure_tr0.csv <==
its, time
2.10E+01,1.00E+00
1.70E+01,2.00E+00
1.70E+01,3.00E+00
6.00E+01,4.00E+00
1.70E+01,5.00E+00
1.70E+01,6.00E+00
1.50E+01,7.00E+00
2.79E+02,8.00E+00
8.40E+01,9.00E+00
6.80E+01,1.00E+01
4.77E+02,1.10E+01
1.04E+02,1.20E+01
2.68E+02,1.30E+01
1.10E+02,1.40E+01
6.50E+01,1.50E+01

==> pressure_tr1.csv <==
its, time
19.00, 1
16.00, 2
20.00, 3
27.00, 4
18.00, 5
49.00, 6
29.00, 7
62.00, 8
31.00, 9
26.00, 10
93.00, 11
30.00, 12
57.00, 13
26.00, 14
23.00, 15


==> pressure_tr3.csv <==
num_its,it_successful,time
6.000000,5.000000,87.330996
17.000000,0.000000,270.405388
17.000000,0.000000,265.383188
19.000000,17.000000,296.044157
17.000000,0.000000,263.999970
17.000000,0.000000,267.526289
48.000000,28.000000,772.799008
18.000000,0.000000,284.507527
18.000000,0.000000,284.388413
18.000000,0.000000,284.400838
18.000000,0.000000,284.904671
18.000000,0.000000,284.923352
11.000000,9.000000,174.231184
2.000000,1.000000,25.065265
2.000000,1.000000,25.102511
2.000000,1.000000,25.045727
2.000000,1.000000,25.094444
2.000000,1.000000,25.076430
2.000000,1.000000,25.048843
2.000000,1.000000,25.130061
2.000000,1.000000,25.061374
2.000000,1.000000,25.081495
2.000000,1.000000,25.040712
4.000000,3.000000,63.715753
14.000000,13.000000,256.711459
2.000000,1.000000,25.087206
5.000000,4.000000,83.127221
2.000000,1.000000,25.151233
455.000000,436.000000,8644.480099
72.000000,53.000000,1312.262247
85.000000,66.000000,1561.300174
59.000000,40.000000,1059.072297
80.000000,61.000000,1461.367419
84.000000,64.000000,1531.443493
227.000000,207.000000,4226.874891
43.000000,24.000000,750.172791
40.000000,21.000000,699.461971
43.000000,24.000000,760.353719
42.000000,22.000000,721.267304
48.000000,29.000000,842.055942
43.000000,24.000000,745.237511
34.000000,14.000000,572.678258
39.000000,20.000000,683.779977
45.000000,25.000000,786.340733
35.000000,16.000000,595.335301
32.000000,12.000000,538.889849
36.000000,16.000000,613.997707
38.000000,18.000000,653.452824
29.000000,9.000000,478.484713
35.000000,15.000000,597.272215


==> shear_2grid.csv <==
its,time
1.0000, 5.00E-04
1.0000, 1.00E-03
1.0000, 1.50E-03
1.0000, 2.00E-03
1.0000, 2.50E-03
1.0000, 3.00E-03
1.0000, 3.50E-03
1.0000, 4.00E-03
1.0000, 4.50E-03
2.0000, 5.00E-03
2.0000, 5.50E-03
1.0000, 6.00E-03
1.0000, 6.50E-03
2.0000, 7.00E-03
2.0000, 7.50E-03
1.0000, 8.00E-03
1.0000, 8.50E-03
2.0000, 9.00E-03
2.0000, 9.50E-03
1.0000, 1.00E-02
1.0000, 1.05E-02
1.0000, 1.10E-02
2.0000, 1.15E-02
7.0000, 1.20E-02
1.0000, 1.25E-02
1.0000, 1.30E-02
1.0000, 1.35E-02
1.0000, 1.40E-02
5.0000, 1.45E-02
5.0000, 1.50E-02
5.0000, 1.55E-02
1.0000, 1.60E-02
1.0000, 1.65E-02
7.0000, 1.70E-02
2.0000, 1.75E-02
4.0000, 1.80E-02
1.0000, 1.85E-02
1.0000, 1.90E-02
3.0000, 1.95E-02
3.0000, 2.00E-02
1.0000, 2.05E-02
1.0000, 2.10E-02
1.0000, 2.15E-02
3.0000, 2.20E-02
2.0000, 2.25E-02
4.0000, 2.30E-02
3.0000, 2.35E-02
3.0000, 2.40E-02
2.0000, 2.45E-02
1.0000, 2.50E-02


==> shear_4grid.csv <==
its, time
1.000, 5.00E-04
1.000, 1.00E-03
1.000, 1.50E-03
1.000, 2.00E-03
1.000, 2.50E-03
1.000, 3.00E-03
1.000, 3.50E-03
1.000, 4.00E-03
1.000, 4.50E-03
3.000, 5.00E-03
3.000, 5.50E-03
2.000, 6.00E-03
3.000, 6.50E-03
1.000, 7.00E-03
2.000, 7.50E-03
3.000, 8.00E-03
2.000, 8.50E-03
2.000, 9.00E-03
4.000, 9.50E-03
2.000, 1.00E-02
2.000, 1.05E-02
3.000, 1.10E-02
2.000, 1.15E-02
2.000, 1.20E-02
2.000, 1.25E-02
2.000, 1.30E-02
2.000, 1.35E-02
2.000, 1.40E-02
2.000, 1.45E-02
2.000, 1.50E-02
2.000, 1.55E-02
2.000, 1.60E-02
2.000, 1.65E-02
2.000, 1.70E-02
13.00, 1.75E-02
2.000, 1.80E-02
4.000, 1.85E-02
7.000, 1.90E-02
4.000, 1.95E-02
2.000, 2.00E-02
5.000, 2.05E-02
5.000, 2.10E-02
5.000, 2.15E-02
4.000, 2.20E-02
3.000, 2.25E-02
2.000, 2.30E-02
4.000, 2.35E-02
6.000, 2.40E-02
3.000, 2.45E-02
3.000, 2.50E-02


==> shear_5grid.csv <==
its, time
1.000, 5.00E-04
1.000, 1.00E-03
1.000, 1.50E-03
1.000, 2.00E-03
1.000, 2.50E-03
1.000, 3.00E-03
1.000, 3.50E-03
1.000, 4.00E-03
1.000, 4.50E-03
2.000, 5.00E-03
5.000, 5.50E-03
2.000, 6.00E-03
4.000, 6.50E-03
4.000, 7.00E-03
4.000, 7.50E-03
3.000, 8.00E-03
4.000, 8.50E-03
4.000, 9.00E-03
2.000, 9.50E-03
6.000, 1.00E-02
3.000, 1.05E-02
5.000, 1.10E-02
3.000, 1.15E-02
4.000, 1.20E-02
3.000, 1.25E-02
3.000, 1.30E-02
3.000, 1.35E-02
3.000, 1.40E-02
3.000, 1.45E-02
3.000, 1.50E-02
3.000, 1.55E-02
3.000, 1.60E-02
3.000, 1.65E-02
3.000, 1.70E-02
3.000, 1.75E-02
3.000, 1.80E-02
3.000, 1.85E-02
3.000, 1.90E-02
3.000, 1.95E-02
11.00, 2.00E-02
2.000, 2.05E-02
3.000, 2.10E-02
3.000, 2.15E-02
2.000, 2.20E-02
2.000, 2.25E-02
2.000, 2.30E-02
2.000, 2.35E-02
2.000, 2.40E-02
2.000, 2.45E-02
2.000, 2.50E-02


==> shear_6grid.csv <==
its, time
1.00, 5.00E-04
1.00, 1.00E-03
1.00, 1.50E-03
1.00, 2.00E-03
1.00, 2.50E-03
1.00, 3.00E-03
1.00, 3.50E-03
1.00, 4.00E-03
1.00, 4.50E-03
3.00, 5.00E-03
2.00, 5.50E-03
1.00, 6.00E-03
3.00, 6.50E-03
1.00, 7.00E-03
2.00, 7.50E-03
2.00, 8.00E-03
2.00, 8.50E-03
1.00, 9.00E-03
1.00, 9.50E-03
2.00, 1.00E-02
1.00, 1.05E-02
2.00, 1.10E-02
1.00, 1.15E-02
1.00, 1.20E-02
1.00, 1.25E-02
2.00, 1.30E-02
1.00, 1.35E-02
1.00, 1.40E-02
1.00, 1.45E-02
11.0, 1.50E-02
2.00, 1.55E-02
3.00, 1.60E-02
3.00, 1.65E-02
11.0, 1.70E-02
6.00, 1.75E-02
11.0, 1.80E-02
3.00, 1.85E-02
13.0, 1.90E-02
10.0, 1.95E-02
2.00, 2.00E-02
2.00, 2.05E-02
21.0, 2.10E-02
8.00, 2.15E-02
9.00, 2.20E-02
3.00, 2.25E-02
3.00, 2.30E-02
7.00, 2.35E-02
3.00, 2.40E-02
6.00, 2.45E-02
5.00, 2.50E-02


==> shear_tr0.csv <==
its,time
3,5.00E-04
2,1.00E-03
2,1.50E-03
2,2.00E-03
3,2.50E-03
2,3.00E-03
4,3.50E-03
2,4.00E-03
5,4.50E-03
4,5.00E-03
4,5.50E-03
3,6.00E-03
3,6.50E-03
3,7.00E-03
3,7.50E-03
3,8.00E-03
3,8.50E-03
3,9.00E-03
3,9.50E-03
4,1.00E-02
3,1.05E-02
4,1.10E-02
3,1.15E-02
5,1.20E-02
3,1.25E-02
3,1.30E-02
56,1.35E-02
4,1.40E-02
4,1.45E-02
12,1.50E-02
4,1.55E-02
4,1.60E-02
4,1.65E-02
4,1.70E-02
4,1.75E-02
4,1.80E-02
4,1.85E-02
4,1.90E-02
3,1.95E-02
3,2.00E-02
3,2.05E-02
3,2.10E-02
4,2.15E-02
3,2.20E-02
4,2.25E-02
4,2.30E-02
4,2.35E-02
4,2.40E-02
4,2.45E-02
4,2.50E-02

==> shear_tr1.csv <==
its, time
3.00000, 5.00E-04
2.00000, 1.00E-03
2.00000, 1.50E-03
2.00000, 2.00E-03
3.00000, 2.50E-03
2.00000, 3.00E-03
3.00000, 3.50E-03
2.00000, 4.00E-03
7.00000, 4.50E-03
7.00000, 5.00E-03
5.00000, 5.50E-03
5.00000, 6.00E-03
5.00000, 6.50E-03
6.00000, 7.00E-03
5.00000, 7.50E-03
11.0000, 8.00E-03
7.00000, 8.50E-03
12.0000, 9.00E-03
9.00000, 9.50E-03
12.0000, 1.00E-02
11.0000, 1.05E-02
8.0000, 1.10E-02
13.0000, 1.15E-02
12.0000, 1.20E-02
4.00000, 1.25E-02
28.0000, 1.30E-02
21.0000, 1.35E-02
12.0000, 1.40E-02
13.0000, 1.45E-02
14.0000, 1.50E-02
16.0000, 1.55E-02
7.00000, 1.60E-02
27.0000, 1.65E-02
11.0000, 1.70E-02
4.00000, 1.75E-02
11.0000, 1.80E-02
17.0000, 1.85E-02
4.00000, 1.90E-02
10.0000, 1.95E-02
12.0000, 2.00E-02
23.0000, 2.05E-02
7.00000, 2.10E-02
13.0000, 2.15E-02
7.0000, 2.20E-02
11.0000, 2.25E-02
12.0000, 2.30E-02
11.0000, 2.35E-02
9.0000, 2.40E-02
7.0000, 2.45E-02
10.0000, 2.50E-02

==> shear_tr2.csv <==
its, time
3.00000, 5.00E-04
3.00000, 1.00E-03
3.00000, 1.50E-03
3.00000, 2.00E-03
3.00000, 2.50E-03
2.00000, 3.00E-03
3.00000, 3.50E-03
3.00000, 4.00E-03
5.00000, 4.50E-03
7.00000, 5.00E-03
5.00000, 5.50E-03
5.00000, 6.00E-03
5.00000, 6.50E-03
7.00000, 7.00E-03
6.00000, 7.50E-03
6.00000, 8.00E-03
5.00000, 8.50E-03
9.00000, 9.00E-03
5.00000, 9.50E-03
5.00000, 1.00E-02
4.00000, 1.05E-02
4.00000, 1.10E-02
6.00000, 1.15E-02
6.00000, 1.20E-02
4.00000, 1.25E-02
6.00000, 1.30E-02
4.00000, 1.35E-02
7.00000, 1.40E-02
6.00000, 1.45E-02
5.0000, 1.50E-02
8.0000, 1.55E-02
7.0000, 1.60E-02
9.0000, 1.65E-02
13.0000, 1.70E-02
13.0000, 1.75E-02
15.0000, 1.80E-02
10.0000, 1.85E-02
21.0000, 1.90E-02
10.0000, 1.95E-02
10.0000, 2.00E-02
3.00000, 2.05E-02
9.00000, 2.10E-02
11.0000, 2.15E-02
8.0000, 2.20E-02
9.00000, 2.25E-02
14.0000, 2.30E-02
9.0000, 2.35E-02
8.0000, 2.40E-02
11.0000, 2.45E-02
11.0000, 2.50E-02

==> shear_tr4.csv <==
its, time
3.00000, 5.00E-04
2.00000, 1.00E-03
2.00000, 1.50E-03
2.00000, 2.00E-03
2.00000, 2.50E-03
2.00000, 3.00E-03
2.00000, 3.50E-03
3.00000, 4.00E-03
7.00000, 4.50E-03
2.00000, 5.00E-03
9.00000, 5.50E-03
6.00000, 6.00E-03
4.00000, 6.50E-03
7.00000, 7.00E-03
5.00000, 7.50E-03
6.00000, 8.00E-03
8.00000, 8.50E-03
5.00000, 9.00E-03
8.00000, 9.50E-03
7.00000, 1.00E-02
5.00000, 1.05E-02
5.00000, 1.10E-02
6.00000, 1.15E-02
8.00000, 1.20E-02
6.00000, 1.25E-02
6.00000, 1.30E-02
5.00000, 1.35E-02
4.00000, 1.40E-02
4.00000, 1.45E-02
11.0000, 1.50E-02
4.00000, 1.55E-02
4.00000, 1.60E-02
4.00000, 1.65E-02
4.00000, 1.70E-02
24.0000, 1.75E-02
12.0000, 1.80E-02
9.00000, 1.85E-02
20.0000, 1.90E-02
8.00000, 1.95E-02
6.00000, 2.00E-02
9.00000, 2.05E-02
7.00000, 2.10E-02
12.0000, 2.15E-02
9.00000, 2.20E-02
6.00000, 2.25E-02
6.00000, 2.30E-02
6.00000, 2.35E-02
4.00000, 2.40E-02
7.00000, 2.45E-02
7.00000, 2.50E-02

==> shear_tr5.csv <==
its, time
3.0000, 5.00E-04
2.0000, 1.00E-03
2.0000, 1.50E-03
2.0000, 2.00E-03
2.0000, 2.50E-03
4.0000, 3.00E-03
3.0000, 3.50E-03
3.0000, 4.00E-03
3.0000, 4.50E-03
3.0000, 5.00E-03
15.000, 5.50E-03
5.0000, 6.00E-03
9.0000, 6.50E-03
7.0000, 7.00E-03
13.000, 7.50E-03
10.000, 8.00E-03
4.0000, 8.50E-03
3.0000, 9.00E-03
10.000, 9.50E-03
21.000, 1.00E-02
8.0000, 1.05E-02
4.0000, 1.10E-02
22.000, 1.15E-02
7.0000, 1.20E-02
7.0000, 1.25E-02
7.0000, 1.30E-02
7.0000, 1.35E-02
17.0000, 1.40E-02
30.000, 1.45E-02
25.0000, 1.50E-02
35.0000, 1.55E-02
42.0000, 1.60E-02
18.0000, 1.65E-02
9.0000, 1.70E-02
7.0000, 1.75E-02
7.0000, 1.80E-02
5.0000, 1.85E-02
7.0000, 1.90E-02
5.0000, 1.95E-02
7.0000, 2.00E-02
38.000, 2.05E-02
56.0000, 2.10E-02
43.0000, 2.15E-02
6.0000, 2.20E-02
6.0000, 2.25E-02
19.0000, 2.30E-02
24.0000, 2.35E-02
18.0000, 2.40E-02
15.0000, 2.45E-02
19.0000, 2.50E-02

==> shear_tr6.csv <==
its, time
3.000, 5.00E-04
3.000, 1.00E-03
3.000, 1.50E-03
3.000, 2.00E-03
3.000, 2.50E-03
3.000, 3.00E-03
3.000, 3.50E-03
3.000, 4.00E-03
7.000, 4.50E-03
6.000, 5.00E-03
13.00, 5.50E-03
9.000, 6.00E-03
10.00, 6.50E-03
11.00, 7.00E-03
13.00, 7.50E-03
7.000, 8.00E-03
6.000, 8.50E-03
20.00, 9.00E-03
8.000, 9.50E-03
11.00, 1.00E-02
9.000, 1.05E-02
13.00, 1.10E-02
31.00, 1.15E-02
8.000, 1.20E-02
11.00, 1.25E-02
19.00, 1.30E-02
10.00, 1.35E-02
8.000, 1.40E-02
55.000, 1.45E-02
86.000, 1.50E-02
8.000, 1.55E-02
81.000, 1.60E-02
48.000, 1.65E-02
68.00, 1.70E-02
21.00, 1.75E-02
5.000, 1.80E-02
3.000, 1.85E-02
3.000, 1.90E-02
3.000, 1.95E-02
11.00, 2.00E-02
68.000, 2.05E-02
58.000, 2.10E-02
34 , 2.15E-02
78 , 2.20E-02
61 , 2.25E-02
57, 2.30E-02
98, 2.35E-02
35, 2.40E-02
67, 2.45E-02
91, 2.50E-02

==> strong_scaling.csv <==
cores,time,speedup,ideal,,,,
20,1.16897,1,1,,,,
40,0.57785,2.122964437,2,,,,
60,0.3867,3.122937678,3,,,,
80,0.294381,3.870942418,4,,,,
160,0.146918,7.656615255,8,,,,
200,0.117217,9.572700206,10,,,,
250,0.0942411,11.6204036,12.5,,,,
320,0.0723,13.92832642,16,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,

==> tear_4grid.csv <==
its, time
1.000, 1.000E-04
1.000, 2.000E-04
1.000, 3.000E-04
1.000, 4.000E-04
1.000, 5.000E-04
1.000, 6.000E-04
1.000, 7.000E-04
1.000, 8.000E-04
1.000, 9.000E-04
2.000, 1.000E-03
1.000, 1.100E-03
1.000, 1.200E-03
1.000, 1.300E-03
1.000, 1.400E-03
1.000, 1.500E-03
1.000, 1.600E-03
1.000, 1.700E-03
1.000, 1.800E-03
1.000, 1.900E-03
1.000, 2.000E-03
2.000, 2.100E-03
6.000, 2.200E-03
2.000, 2.300E-03
2.000, 2.400E-03
2.000, 2.500E-03
2.000, 2.600E-03
2.000, 2.700E-03
2.000, 2.800E-03
2.000, 2.900E-03
2.000, 3.000E-03


==> tear_5grid.csv <==
its, time
1.00, 1.000E-04
1.00, 2.000E-04
1.00, 3.000E-04
1.00, 4.000E-04
1.00, 5.000E-04
1.00, 6.000E-04
1.00, 7.000E-04
1.00, 8.000E-04
2.00, 9.000E-04
2.00, 1.000E-03
2.00, 1.100E-03
1.00, 1.200E-03
1.00, 1.300E-03
1.00, 1.400E-03
1.00, 1.500E-03
2.00, 1.600E-03
1.00, 1.700E-03
1.00, 1.800E-03
1.00, 1.900E-03
1.00, 2.000E-03
1.00, 2.100E-03
2.00, 2.200E-03
2.00, 2.300E-03
11.0, 2.400E-03
2.00, 2.500E-03
2.00, 2.600E-03
2.00, 2.700E-03
2.00, 2.800E-03
2.00, 2.900E-03
2.00, 3.000E-03


==> tear_6grid.csv <==
its, time
1.000, 1.000E-04
1.000, 2.000E-04
1.000, 3.000E-04
1.000, 4.000E-04
2.000, 5.000E-04
2.000, 6.000E-04
2.000, 7.000E-04
2.000, 8.000E-04
2.000, 9.000E-04
2.000, 1.000E-03
2.000, 1.100E-03
2.000, 1.200E-03
2.000, 1.300E-03
2.000, 1.400E-03
2.000, 1.500E-03
2.000, 1.600E-03
2.000, 1.700E-03
2.000, 1.800E-03
2.000, 1.900E-03
2.000, 2.000E-03
2.000, 2.100E-03
2.000, 2.200E-03
2.000, 2.300E-03
2.000, 2.400E-03
2.000, 2.500E-03
2.000, 2.600E-03
15.000, 2.700E-03
4.0000, 2.800E-03
4.0000, 2.900E-03
2.000, 3.000E-03


==> tear_tr0.csv <==
its,time
3,1.000E-04
2,2.000E-04
2,3.000E-04
2,4.000E-04
2,5.000E-04
2,6.000E-04
3,7.000E-04
2,8.000E-04
3,9.000E-04
3,1.000E-03
3,1.100E-03
3,1.200E-03
3,1.300E-03
3,1.400E-03
4,1.500E-03
3,1.600E-03
4,1.700E-03
4,1.800E-03
4,1.900E-03
16,2.000E-03
4,2.100E-03
4,2.200E-03
4,2.300E-03
4,2.400E-03
4,2.500E-03
4,2.600E-03
4,2.700E-03
4,2.800E-03
4,2.900E-03
4,3.000E-03

==> tear_tr4.csv <==
its, time
3.00, 1.000E-04
2.00, 2.000E-04
4.00, 3.000E-04
5.00, 4.000E-04
5.00, 5.000E-04
5.00, 6.000E-04
5.00, 7.000E-04
5.00, 8.000E-04
4.00, 9.000E-04
4.00, 1.000E-03
5.00, 1.100E-03
4.00, 1.200E-03
4.00, 1.300E-03
5.00, 1.400E-03
4.00, 1.500E-03
4.00, 1.600E-03
5.00, 1.700E-03
4.00, 1.800E-03
5.00, 1.900E-03
5.00, 2.000E-03
5.00, 2.100E-03
5.00, 2.200E-03
5.00, 2.300E-03
5.00, 2.400E-03
9.00, 2.500E-03
8.00, 2.600E-03
5.00, 2.700E-03
4.00, 2.800E-03
5.00, 2.900E-03
5.00, 3.000E-03


==> tear_tr5.csv <==
its, time
3.0000, 1.000E-04
2.0000, 2.000E-04
2.0000, 3.000E-04
2.0000, 4.000E-04
2.0000, 5.000E-04
3.0000, 6.000E-04
4.0000, 7.000E-04
4.0000, 8.000E-04
4.0000, 9.000E-04
4.0000, 1.000E-03
4.0000, 1.100E-03
4.0000, 1.200E-03
4.0000, 1.300E-03
4.0000, 1.400E-03
4.0000, 1.500E-03
4.0000, 1.600E-03
4.0000, 1.700E-03
4.0000, 1.800E-03
4.0000, 1.900E-03
4.0000, 2.000E-03
4.0000, 2.100E-03
28.000, 2.200E-03
13.0000, 2.300E-03
14.0000, 2.400E-03
14.0000, 2.500E-03
8.0000, 2.600E-03
4.0000, 2.700E-03
4.0000, 2.800E-03
4.0000, 2.900E-03
4.0000, 3.000E-03


==> tear_tr6.csv <==
its, time
3.000, 1.000E-04
2.000, 2.000E-04
4.000, 3.000E-04
2.000, 4.000E-04
4.000, 5.000E-04
4.000, 6.000E-04
4.000, 7.000E-04
4.000, 8.000E-04
4.000, 9.000E-04
4.000, 1.000E-03
4.000, 1.100E-03
4.000, 1.200E-03
3.000, 1.300E-03
4.000, 1.400E-03
3.000, 1.500E-03
4.000, 1.600E-03
3.000, 1.700E-03
4.000, 1.800E-03
4.000, 1.900E-03
4.000, 2.000E-03
4.000, 2.100E-03
4.000, 2.200E-03
6.000, 2.300E-03
6.000, 2.400E-03
34.00, 2.500E-03
75.000, 2.600E-03
45.000, 2.700E-03
23.000, 2.800E-03
33.000, 2.900E-03
3.000, 3.000E-03


==> tension_2grid.csv <==
its,time
1.0000,1.000E-04
1.0000,2.000E-04
1.0000,3.000E-04
1.0000,4.000E-04
1.0000,5.000E-04
1.0000,6.000E-04
1.0000,7.000E-04
1.0000,8.000E-04
1.0000,9.000E-04
1.0000,1.000E-03
1.0000,1.100E-03
1.0000,1.200E-03
1.0000,1.300E-03
1.0000,1.400E-03
1.0000,1.500E-03
1.0000,1.600E-03
1.0000,1.700E-03
1.0000,1.800E-03
1.0000,1.900E-03
1.0000,2.000E-03
1.0000,2.100E-03
1.0000,2.200E-03
1.0000,2.300E-03
1.0000,2.400E-03
1.0000,2.500E-03
1.0000,2.600E-03
1.0000,2.700E-03
1.0000,2.800E-03
1.0000,2.900E-03
1.0000,3.000E-03
1.0000,3.100E-03
1.0000,3.200E-03
1.0000,3.300E-03
1.0000,3.400E-03
1.0000,3.500E-03
1.0000,3.600E-03
1.0000,3.700E-03
1.0000,3.800E-03
1.0000,3.900E-03
1.0000,4.000E-03
1.0000,4.100E-03
1.0000,4.200E-03
1.0000,4.300E-03
1.0000,4.400E-03
1.0000,4.500E-03
7.00000,4.600E-03
1.0000,4.700E-03
1.0000,4.800E-03
1.0000,4.900E-03
1.0000,5.000E-03


==> tension_4grid.csv <==
its,time
1.000000,1.000E-04
1.000000,2.000E-04
1.000000,3.000E-04
1.000000,4.000E-04
1.000000,5.000E-04
1.000000,6.000E-04
1.000000,7.000E-04
1.000000,8.000E-04
1.000000,9.000E-04
1.000000,1.000E-03
1.000000,1.100E-03
1.000000,1.200E-03
1.000000,1.300E-03
1.000000,1.400E-03
1.000000,1.500E-03
1.000000,1.600E-03
1.000000,1.700E-03
1.000000,1.800E-03
1.000000,1.900E-03
1.000000,2.000E-03
1.000000,2.100E-03
1.000000,2.200E-03
1.000000,2.300E-03
1.000000,2.400E-03
1.000000,2.500E-03
1.000000,2.600E-03
1.000000,2.700E-03
1.000000,2.800E-03
1.000000,2.900E-03
1.000000,3.000E-03
1.000000,3.100E-03
1.000000,3.200E-03
1.000000,3.300E-03
1.000000,3.400E-03
1.000000,3.500E-03
1.000000,3.600E-03
1.000000,3.700E-03
1.000000,3.800E-03
1.000000,3.900E-03
1.000000,4.000E-03
1.000000,4.100E-03
1.000000,4.200E-03
2.000000,4.300E-03
1.000000,4.400E-03
1.000000,4.500E-03
2.000000,4.600E-03
9.000000,4.700E-03
2.000000,4.800E-03
1.000000,4.900E-03
1.000000,5.000E-03


==> tension_5grid.csv <==
its,time
1.0000, 1.000E-04
1.0000, 2.000E-04
1.0000, 3.000E-04
1.0000, 4.000E-04
1.0000, 5.000E-04
1.0000, 6.000E-04
1.0000, 7.000E-04
1.0000, 8.000E-04
1.0000, 9.000E-04
1.0000, 1.000E-03
1.0000, 1.100E-03
1.0000, 1.200E-03
1.0000, 1.300E-03
1.0000, 1.400E-03
1.0000, 1.500E-03
1.0000, 1.600E-03
1.0000, 1.700E-03
1.0000, 1.800E-03
1.0000, 1.900E-03
1.0000, 2.000E-03
1.0000, 2.100E-03
1.0000, 2.200E-03
1.0000, 2.300E-03
1.0000, 2.400E-03
1.0000, 2.500E-03
1.0000, 2.600E-03
1.0000, 2.700E-03
1.0000, 2.800E-03
1.0000, 2.900E-03
1.0000, 3.000E-03
1.0000, 3.100E-03
1.0000, 3.200E-03
1.0000, 3.300E-03
1.0000, 3.400E-03
1.0000, 3.500E-03
1.0000, 3.600E-03
1.0000, 3.700E-03
1.0000, 3.800E-03
1.0000, 3.900E-03
1.0000, 4.000E-03
2.0000, 4.100E-03
1.0000, 4.200E-03
1.0000, 4.300E-03
3.00000, 4.400E-03
13.00000, 4.500E-03
2.0000, 4.600E-03
1.0000, 4.700E-03
1.0000, 4.800E-03
1.0000, 4.900E-03
1.0000, 5.000E-03

==> tension_6grid.csv <==
its,time
2.0000, 1.000E-04
2.0000, 2.000E-04
2.0000, 3.000E-04
2.0000, 4.000E-04
2.0000, 5.000E-04
2.0000, 6.000E-04
2.0000, 7.000E-04
2.0000, 8.000E-04
2.0000, 9.000E-04
2.0000, 1.000E-03
2.0000, 1.100E-03
2.0000, 1.200E-03
2.0000, 1.300E-03
2.0000, 1.400E-03
2.0000, 1.500E-03
2.0000, 1.600E-03
2.0000, 1.700E-03
2.0000, 1.800E-03
2.0000, 1.900E-03
2.0000, 2.000E-03
2.0000, 2.100E-03
2.0000, 2.200E-03
2.0000, 2.300E-03
2.0000, 2.400E-03
2.0000, 2.500E-03
2.0000, 2.600E-03
2.0000, 2.700E-03
2.0000, 2.800E-03
2.0000, 2.900E-03
2.0000, 3.000E-03
2.0000, 3.100E-03
2.0000, 3.200E-03
2.0000, 3.300E-03
2.0000, 3.400E-03
2.0000, 3.500E-03
2.0000, 3.600E-03
2.0000, 3.700E-03
2.0000, 3.800E-03
2.0000, 3.900E-03
2.0000, 4.000E-03
2.0000, 4.100E-03
3.0000, 4.200E-03
2.0000, 4.300E-03
3.0000, 4.400E-03
2.0000, 4.500E-03
2.0000, 4.600E-03
15.000, 4.700E-03
2.0000, 4.800E-03
2.0000, 4.900E-03
2.0000, 5.000E-03

==> tension_tr1.csv <==
its,time 
3,1.000E-04
3,2.000E-04
3,3.000E-04
3,4.000E-04
3,5.000E-04
3,6.000E-04
3,7.000E-04
3,8.000E-04
3,9.000E-04
3,1.000E-03
3,1.100E-03
3,1.200E-03
3,1.300E-03
3,1.400E-03
3,1.500E-03
3,1.600E-03
3,1.700E-03
3,1.800E-03
3,1.900E-03
3,2.000E-03
3,2.100E-03
3,2.200E-03
3,2.300E-03
3,2.400E-03
3,2.500E-03
3,2.600E-03
3,2.700E-03
3,2.800E-03
3,2.900E-03
3,3.000E-03
3,3.100E-03
3,3.200E-03
3,3.300E-03
3,3.400E-03
4,3.500E-03
3,3.600E-03
4,3.700E-03
3,3.800E-03
4,3.900E-03
3,4.000E-03
3,4.100E-03
4,4.200E-03
3,4.300E-03
3,4.400E-03
4,4.500E-03
3,4.600E-03
3,4.700E-03
5,4.800E-03
23,4.900E-03
3,5.000E-03

==> tension_tr2.csv <==
its, time
3.00, 1.000E-04
3.00, 2.000E-04
3.00, 3.000E-04
3.00, 4.000E-04
3.00, 5.000E-04
3.00, 6.000E-04
3.00, 7.000E-04
3.00, 8.000E-04
3.00, 9.000E-04
3.00, 1.000E-03
3.00, 1.100E-03
3.00, 1.200E-03
3.00, 1.300E-03
4.00, 1.400E-03
4.00, 1.500E-03
4.00, 1.600E-03
4.00, 1.700E-03
4.00, 1.800E-03
4.00, 1.900E-03
4.00, 2.000E-03
4.00, 2.100E-03
4.00, 2.200E-03
4.00, 2.300E-03
4.00, 2.400E-03
4.00, 2.500E-03
4.00, 2.600E-03
4.00, 2.700E-03
4.00, 2.800E-03
4.00, 2.900E-03
4.00, 3.000E-03
4.00, 3.100E-03
4.00, 3.200E-03
4.00, 3.300E-03
4.00, 3.400E-03
4.00, 3.500E-03
4.00, 3.600E-03
4.00, 3.700E-03
4.00, 3.800E-03
4.00, 3.900E-03
4.00, 4.000E-03
4.00, 4.100E-03
4.00, 4.200E-03
4.00, 4.300E-03
4.00, 4.400E-03
5.00, 4.500E-03
4.00, 4.600E-03
4.00, 4.700E-03
8.00, 4.800E-03
32.00, 4.900E-03
4.0, 5.000E-03


==> tension_tr4.csv <==
its, time
3.000000, 1.000E-04
4.000000, 2.000E-04
3.000000, 3.000E-04
4.000000, 4.000E-04
3.000000, 5.000E-04
4.000000, 6.000E-04
3.000000, 7.000E-04
4.000000, 8.000E-04
3.000000, 9.000E-04
4.000000, 1.000E-03
4.000000, 1.100E-03
4.000000, 1.200E-03
4.000000, 1.300E-03
4.000000, 1.400E-03
4.000000, 1.500E-03
4.000000, 1.600E-03
4.000000, 1.700E-03
4.000000, 1.800E-03
4.000000, 1.900E-03
4.000000, 2.000E-03
4.000000, 2.100E-03
4.000000, 2.200E-03
4.000000, 2.300E-03
4.000000, 2.400E-03
4.000000, 2.500E-03
4.000000, 2.600E-03
4.000000, 2.700E-03
5.000000, 2.800E-03
5.000000, 2.900E-03
5.000000, 3.000E-03
5.000000, 3.100E-03
5.000000, 3.200E-03
5.000000, 3.300E-03
5.000000, 3.400E-03
5.000000, 3.500E-03
5.000000, 3.600E-03
5.000000, 3.700E-03
5.000000, 3.800E-03
5.000000, 3.900E-03
5.000000, 4.000E-03
5.000000, 4.100E-03
5.000000, 4.200E-03
5.000000, 4.300E-03
5.000000, 4.400E-03
5.000000, 4.500E-03
5.000000, 4.600E-03
5.000000, 4.700E-03
29.00000, 4.800E-03
36.00000, 4.900E-03
3.000000, 5.000E-03


==> tension_tr5.csv <==
its, time
5.0000, 1.000E-04
5.0000, 2.000E-04
5.0000, 3.000E-04
5.0000, 4.000E-04
5.0000, 5.000E-04
5.0000, 6.000E-04
5.0000, 7.000E-04
5.0000, 8.000E-04
5.0000, 9.000E-04
5.0000, 1.000E-03
5.0000, 1.100E-03
5.0000, 1.200E-03
5.0000, 1.300E-03
5.0000, 1.400E-03
5.0000, 1.500E-03
5.0000, 1.600E-03
5.0000, 1.700E-03
5.0000, 1.800E-03
5.0000, 1.900E-03
5.0000, 2.000E-03
5.0000, 2.100E-03
5.0000, 2.200E-03
5.0000, 2.300E-03
5.0000, 2.400E-03
5.0000, 2.500E-03
5.0000, 2.600E-03
5.0000, 2.700E-03
5.0000, 2.800E-03
5.0000, 2.900E-03
5.0000, 3.000E-03
5.0000, 3.100E-03
5.0000, 3.200E-03
6.0000, 3.300E-03
6.0000, 3.400E-03
6.0000, 3.500E-03
6.0000, 3.600E-03
6.0000, 3.700E-03
6.0000, 3.800E-03
6.0000, 3.900E-03
6.0000, 4.000E-03
6.0000, 4.100E-03
6.0000, 4.200E-03
6.0000, 4.300E-03
6.0000, 4.400E-03
6.0000, 4.500E-03
7.0000, 4.600E-03
26.0000, 4.700E-03
7.000, 4.800E-03
67.0000, 4.900E-03
9.000, 5.000E-03

==> tension_tr6.csv <==
its,time
7,1.000E-04
7,2.000E-04
7,3.000E-04
7,4.000E-04
7,5.000E-04
6,6.000E-04
7,7.000E-04
6,8.000E-04
7,9.000E-04
6,1.000E-03
7,1.100E-03
6,1.200E-03
7,1.300E-03
8,1.400E-03
8,1.500E-03
8,1.600E-03
8,1.700E-03
8,1.800E-03
8,1.900E-03
8,2.000E-03
8,2.100E-03
8,2.200E-03
8,2.300E-03
8,2.400E-03
8,2.500E-03
8,2.600E-03
8,2.700E-03
8,2.800E-03
8,2.900E-03
8,3.000E-03
8,3.100E-03
15, 3.200E-03
18, 3.300E-03
18, 3.400E-03
18, 3.500E-03
18, 3.600E-03
18, 3.700E-03
18, 3.800E-03
18, 3.900E-03
18, 4.000E-03
18, 4.100E-03
18, 4.200E-03
18, 4.300E-03
18, 4.400E-03
23, 4.500E-03
29, 4.600E-03
78, 4.700E-03
54, 4.800E-03
232, 4.900E-03
9, 5.000E-03
